BAGEL: A Benchmark for Assessing Graph Neural Network Explanations

The problem of interpreting the decisions of machine learning is a well-researched and important. We are interested in a specific type of machine learning model that deals with graph data called graph neural networks. Evaluating interpretability approaches for graph neural networks (GNN) specifically are known to be challenging due to the lack of a commonly accepted benchmark. Given a GNN model, several interpretability approaches exist to explain GNN models with diverse (sometimes conflicting) evaluation methodologies. In this paper, we propose a benchmark for evaluating the explainability approaches for GNNs called Bagel. In Bagel, we firstly propose four diverse GNN explanation evaluation regimes -- 1) faithfulness, 2) sparsity, 3) correctness. and 4) plausibility. We reconcile multiple evaluation metrics in the existing literature and cover diverse notions for a holistic evaluation. Our graph datasets range from citation networks, document graphs, to graphs from molecules and proteins. We conduct an extensive empirical study on four GNN models and nine post-hoc explanation approaches for node and graph classification tasks. We open both the benchmarks and reference implementations and make them available at https://github.com/Mandeep-Rathee/Bagel-benchmark.

==> plots/Correctness/precision_citeseer_APPNP.txt <==
5,  0.13984375, 0.16875, 0.06171875,0.053125000000000006,0.05078125
10, 0.3953125, 0.19140625, 0.07695312500000001, 0.075390625, 0.06796875000000001
15,  0.5065104166666666,  0.22161458333333336,  0.0828125, 0.1015625, 0.06276041666666667
20,  0.4595703125, 0.23125, 0.087109375, 0.1251953125, 0.06113281250000001
25, 0.3773437500000001, 0.23312500000000005, 0.09875, 0.1340625, 0.06281250000000001



==> plots/Correctness/precision_citeseer_GAT.txt <==
5,  0.1640287769784173,  0.3546762589928058, 0.2906474820143885, 0.24316546762589927, 0.24604316546762586
10,0.40503597122302154,0.35431654676258995, 0.3237410071942446, 0.26798561151079137, 0.36762589928057554
15,  0.5124700239808153, 0.31247002398081536,0.26306954436450836, 0.2573141486810551, 0.3764988009592326
20,  0.4624100719424461, 0.28435251798561156, 0.21636690647482015, 0.22877697841726619, 0.32050359712230214
25, 0.3805755395683453, 0.2715107913669064, 0.19280575539568348, 0.21093525179856115, 0.27726618705035966



==> plots/Correctness/precision_citeseer_GCN.txt <==
5,  0.17683397683397686, 0.023166023166023165, 0.019305019305019305, 0.018532818532818535, 0.01776061776061776
10, 0.42432432432432426, 0.02355212355212355, 0.02084942084942085, 0.021235521235521235,0.019691119691119693,
15, 0.5176319176319176,0.03243243243243243, 0.015186615186615186, 0.01904761904761905, 0.014671814671814672
20,  0.4700772200772201, 0.041891891891891894, 0.016795366795366796, 0.019884169884169887, 0.01138996138996139
25, 0.39011583011583006 , 0.06409266409266409, 0.016525096525096525, 0.01776061776061776, 0.009420849420849422



==> plots/Correctness/precision_citeseer_GIN.txt <==
5, 0.34576271186440677, 0.033898305084745756, 0.057627118644067804, 0.030508474576271188,0.09152542372881356
10, 0.5067796610169492, 0.11864406779661016,0.10169491525423727, 0.10677966101694913, 0.11694915254237288
15, 0.5468926553672316, 0.19661016949152546, 0.1615819209039548,0.24406779661016945, 0.19209039548022597
20,0.4745762711864407, 0.23050847457627116, 0.2550847457627119, 0.36610169491525424, 0.288135593220339
25, 0.39254237288135585, 0.2305084745762712, 0.30237288135593215, 0.375593220338983, 0.311864406779661



==> plots/Correctness/precision_cora_APPNP.txt <==
5, 0.16578947368421051, 0.37894736842105253, 0.14736842105263157, 0.09473684210526315,0.2921052631578947,
10, 0.35657894736842105,  0.43289473684210533, 0.23684210526315785, 0.15131578947368418, 0.28157894736842104
15,  0.44912280701754376,  0.37719298245614025, 0.25701754385964903, 0.16842105263157894, 0.2771929824561403
20,  0.4375000000000001, 0.3368421052631579, 0.2815789473684211, 0.21513157894736845, 0.2769736842105263
25, 0.37789473684210517, 0.3131578947368421, 0.2963157894736842, 0.25842105263157894, 0.27473684210526317



==> plots/Correctness/precision_cora_GAT.txt <==
5,  0.2367816091954023, 0.3517241379310345,  0.2574712643678161,  0.19310344827586204, 0.2528735632183908
10,  0.4206896551724138, 0.32758620689655166, 0.22873563218390808, 0.19885057471264372,  0.2540229885057471
15,  0.48352490421455957, 0.30498084291187727, 0.24597701149425283, 0.2153256704980842, 0.2605363984674328
20, 0.4419540229885058, 0.29022988505747127, 0.2545977011494253, 0.24367816091954023, 0.24540229885057477
25, 0.38252873563218376, 0.28091954022988513, 0.25517241379310346, 0.26666666666666666, 0.2432183908045977



==> plots/Correctness/precision_cora_GCN.txt <==
5, 0.12708333333333333,  0.18958333333333335, 0.08124999999999999, 0.05833333333333333, 0.12291666666666667
10,  0.29270833333333335, 0.2125, 0.10833333333333334, 0.07395833333333333, 0.13020833333333334
15, 0.4041666666666666, 0.225,0.13402777777777777, 0.09097222222222223, 0.13958333333333334
20, 0.421875, 0.234375,  0.15781250000000002, 0.12343750000000002, 0.16145833333333334
25,  0.37666666666666665, 0.22791666666666668, 0.1875, 0.16125000000000003, 0.1779166666666667




==> plots/Correctness/precision_cora_GIN.txt <==
5,0.8,0.2,0.4,0.4,0.4
10,0.6,0.2,0.3,0.4,0.5
15,0.6,0.2,0.333,0.466,0.533
20,0.5,0.3,0.3,0.5,0.5
25,0.4,0.24,0.36,0.4,0.4




==> plots/Correctness/recall_citeseer_APPNP.txt <==
5, 0.069921875,  0.084375, 0.030859375, 0.026562500000000003,0.025390625
10, 0.3953125, 0.19140625,  0.07695312500000001,  0.075390625, 0.06796875000000001
15,  0.759765625,0.332421875,0.12421875, 0.15234375000000006, 0.094140625
20, 0.919140625, 0.4625,0.17421875,0.250390625, 0.12226562500000002
25,  0.943359375 , 0.5828125,   0.24687500000000004,  0.33515625, 0.15703125



==> plots/Correctness/recall_citeseer_GAT.txt <==
5,0.08201438848920865, 0.1773381294964029, 0.14532374100719425, 0.12158273381294964, 0.12302158273381293
10, 0.40503597122302154, 0.35431654676258995,0.3237410071942446, 0.26798561151079137, 0.36762589928057554
15, 0.768705035971223, 0.46870503597122304, 0.39460431654676253, 0.3859712230215827,0.564748201438849
20,  0.9248201438848922, 0.5687050359712231,0.4327338129496403, 0.45755395683453237, ,0.6410071942446043
25, 0.9514388489208633,  0.6787769784172661,  0.48201438848920863, 0.5273381294964029, 0.6931654676258993



==> plots/Correctness/recall_citeseer_GCN.txt <==
5, 0.08841698841698843, 0.011583011583011582, 0.009652509652509652, 0.009266409266409268, 0.00888030888030888
10, 0.42432432432432426, 0.02355212355212355, 0.02084942084942085,0.021235521235521235, 0.019691119691119693
15, 0.7764478764478764, 0.048648648648648644, 0.022779922779922777,0.02857142857142857, 0.022007722007722007
20, 0.9401544401544402, 0.08378378378378379, 0.03359073359073359, 0.039768339768339774, 0.02277992277992278
25, 0.9752895752895753, 0.16023166023166024, 0.04131274131274132, 0.0444015444015444, 0.02355212355212355

==> plots/Correctness/recall_citeseer_GIN.txt <==
5,  0.17288135593220338, 0.016949152542372878, 0.028813559322033902,0.015254237288135594,  0.04576271186440678
10,  0.5067796610169492, 0.11864406779661016, 0.10169491525423727,0.10677966101694913, 0.11694915254237288
15,  0.8203389830508473,  0.29491525423728815, 0.2423728813559322,0.3661016949152542, 0.288135593220339
20, 0.9491525423728814,0.4610169491525423,0.5101694915254238, 0.7322033898305085, 0.576271186440678
25,  0.9813559322033899,  0.576271186440678,  0.7559322033898304, 0.9389830508474576, 0.7796610169491526



==> plots/Correctness/recall_cora_APPNP.txt <==
5,  0.08289473684210526, 0.18947368421052627, 0.07368421052631578, 0.047368421052631574, 0.14605263157894735
10, 0.35657894736842105, 0.43289473684210533, 0.23684210526315785, 0.15131578947368418, 0.28157894736842104
15, 0.6736842105263158, 0.5657894736842105,  0.3855263157894737, 0.2526315789473685, 0.41578947368421054
20,  0.8750000000000002, 0.6736842105263158,0.5631578947368422,  0.4302631578947369,  0.5539473684210526
25, 0.9447368421052631, 0.7828947368421053, 0.7407894736842106, 0.6460526315789473, 0.686842105263158



==> plots/Correctness/recall_cora_GAT.txt <==
5,  0.11839080459770115,  0.17586206896551726, 0.12873563218390804, 0.09655172413793102, 0.1264367816091954
10,  0.4206896551724138,  0.32758620689655166,0.22873563218390808,  0.19885057471264372,  0.2540229885057471
15,  0.7252873563218392,  0.4574712643678162, 0.3689655172413793,  0.32298850574712645, 0.3908045977011495
20, 0.8839080459770116,  0.5804597701149425, 0.5091954022988506, 0.48735632183908045, 0.49080459770114954
25, 0.9563218390804598, 0.7022988505747125, 0.6379310344827587, 0.6666666666666666, 0.6080459770114943



==> plots/Correctness/recall_cora_GCN.txt <==
5,  0.06354166666666666, 0.09479166666666668,  0.040624999999999994,  0.029166666666666664,  0.06145833333333334
10,  0.29270833333333335,  0.2125 , 0.10833333333333334, 0.07395833333333333,  0.13020833333333334
15,  0.60625,  0.33749999999999997, 0.2010416666666667,  0.13645833333333335,  0.209375
20,  0.84375,  0.46875, 0.31562500000000004,  0.24687500000000004,  0.3229166666666667
25, 0.9416666666666668, 0.5697916666666666,0.46875000000000006, 0.403125, 0.4447916666666667



==> plots/Correctness/recall_cora_GIN.txt <==
5,0.4,0.1,0.2,0.2,0.2
10,0.6,0.2,0.3,0.4,0.5
15,0.9,0.3,0.5,0.7,0.8
20,1.0,0.6,0.6,1.0,1.0
25, 1.0,0.6,0.9,1.0,1.0




==> plots/movie_reviews/ma-f1_APPNP.txt <==
5,0.41,0.41,0.40,0.41,0.40,0.41,0.40
10,0.43,0.42,0.41,0.42,0.42,0.43,0.41
15,0.447,0.427,0.424,0.428,0.427,0.45,0.42
20,0.46,0.438,0.433,0.438,0.436,0.46,0.43
25,0.47,0.445,0.441,0.446,0.45,0.472,0.44




==> plots/movie_reviews/ma-f1_GAT.txt <==
5, 0.411,0.407,0.404,0.405,0.407,0.41,0.40
10,0.428,0.421,0.417,0.415,0.418,0.43,0.41
15,0.442,0.431,0.43,0.426,0.429,0.44,0.42
20, 0.444,0.44,0.438,0.434,0.437,0.45,0.43
25, 0.464,0.447,0.4471,0.443,0.445,0.46,0.44




==> plots/movie_reviews/ma-f1_GCN.txt <==
5,0.414, 0.41,0.406, 0.4064, 0.405, 0.418, 0.40
10, 0.433, 0.426, 0.419,0.421,0.417,0.44,0.41
15, 0.45,0.442,0.431,0.433,0.427,0.44,0.42
20, 0.463,0.455,0.441,0.443,0.435,0.46,0.43
25, 0.474, 0.465,0.45,0.452,0.442,0.49,0.44




==> plots/movie_reviews/ma-f1_GIN.txt <==
5,0.407,0.409,0.408,0.41,0.41,0.413,0.40
10,0.423,0.421,0.42,0.422,0.423,0.43,0.41
15,0.434,0.433,0.431,0.435,0.434,0.44,0.42
20,0.445,0.443,0.442,0.444,0.445,0.45,0.43
25,0.453,0.452,0.454,0.4526,0.4536,0.47,0.44





==> plots/movie_reviews/mi-f1_APPNP.txt <==
5,0.667,0.664,0.662,0.663,0.663,0.667,0.66
10,0.669,0.662,0.660,0.662,0.662,0.67,0.658
15,0.67,0.661,0.658,0.661,0.660,0.67,0.656
20,0.67,0.66,0.656,0.659,0.658,0.669,0.65
25,0.671,0.657,0.654,0.657,0.657,0.67,0.65




==> plots/movie_reviews/mi-f1_GAT.txt <==
5, 0.667,0.664,0.662,0.662,0.663,0.666,0.658
10,0.667,0.664,0.662,0.661,0.662,0.667,0.658
15, 0.667,0.662,0.660,0.658,0.661,0.668,0.655
20,0.667,0.660,0.659,0.657,0.658,0.668,0.653
25,0.666,0.658,0.658,0.665,0.657,0.667,0.652




==> plots/movie_reviews/mi-f1_GCN.txt <==
5, 0.668, 0.665,0.664,0.6641,0.6633,0.67,0.66
10,0.669,0.667,0.663,0.664,0.662,0.67,0.66
15, 0.671,0.668,0.662,0.663,0.6601,0.68,0.66
20,0.673,0.671,0.661,0.662,0.66,0.68,0.65
25, 0.673,0.668,0.659,0.661,0.665,0.68,0.65





==> plots/movie_reviews/mi-f1_GIN.txt <==
5,0.664,0.664,0.664,0.663,0.664,0.665,0.658
10,0.664,0.663,0.662,0.663,0.663,0.667,0.658
15,0.663,0.663,0.661,0.662,0.662,0.667,0.656
20,0.662,0.661,0.66,0.661,0.662,0.667,0.654
25, 0.660,0.66,0.66,0.66,0.660,0.667,0.652



